Alternating minimal energy methods for linear systems in higher dimensions. Part II: Faster algorithm and application to nonsymmetric systems

In this paper we accomplish the development of the fast rank-adaptive solver for tensor-structured symmetric positive definite linear systems in higher dimensions. In [arXiv:1301.6068] this problem is approached by alternating minimization of the energy function, which we combine with steps of the basis expansion in accordance with the steepest descent algorithm. In this paper we combine the same steps in such a way that the resulted algorithm works with one or two neighboring cores at a time. The recurrent interpretation of the algorithm allows to prove the global convergence and to estimate the convergence rate. We also propose several strategies, both rigorous and heuristic, to compute new subspaces for the basis enrichment in a more efficient way. We test the algorithm on a number of high-dimensional problems, including the non-symmetrical Fokker-Planck and chemical master equations, for which the efficiency of the method is not fully supported by the theory. In all examples we observe a convincing fast convergence and high efficiency of the proposed method.

==> box/dat/cme20_conv_amen_rho4.dat <==
        iter            t_svd         t_chol          t_als             r_svd         r_chol          r_als          e_svd             e_chol         e_als
   1.0000000e+00   4.2663800e-01   5.3826300e-01   4.4343400e-01   7.0354491e-01   7.0552794e-01   6.9179078e-01   5.0354160e-01   5.1052725e-01   5.0432668e-01
   2.0000000e+00   1.0326740e+00   1.2739480e+00   1.0308970e+00   8.2926507e-03   7.8656046e-03   7.8306395e-03   1.6157544e-01   1.6806830e-01   1.6327529e-01
   3.0000000e+00   1.8852900e+00   2.2107170e+00   1.6771810e+00   2.6705334e-03   2.6467435e-03   2.6445952e-03   3.7165739e-02   3.7560689e-02   3.7335355e-02
   4.0000000e+00   3.0022230e+00   3.3072320e+00   2.4690560e+00   1.0677119e-03   9.2853341e-04   9.2921277e-04   1.0309166e-02   1.0322258e-02   1.0318071e-02
   5.0000000e+00   4.4435840e+00   4.6565020e+00   3.4110230e+00   4.0776913e-04   2.9794956e-04   3.0143179e-04   2.9472262e-03   2.9636095e-03   2.9685524e-03
   6.0000000e+00   6.3023710e+00   6.3053120e+00   4.5600250e+00   1.1838615e-04   8.6415854e-05   1.1158654e-04   7.4066298e-04   7.4406495e-04   7.6129927e-04
   7.0000000e+00   8.5468870e+00   8.1889010e+00   5.7686590e+00   3.0263399e-05   2.3040246e-05   2.7483774e-05   1.7230024e-04   1.7254147e-04   1.7450941e-04
   8.0000000e+00   1.1126122e+01   1.0300077e+01   7.0071390e+00   8.8671022e-06   6.0669953e-06   6.5778429e-06   4.6637823e-05   3.8834684e-05   3.9522788e-05
   9.0000000e+00   1.3969438e+01   1.2518629e+01   8.3482080e+00   1.7328437e-06   5.3818125e-05   2.2258605e-06   1.0276020e-05   2.4483275e-05   1.0422748e-05
   1.0000000e+01   1.7002534e+01   1.4803222e+01   9.6218620e+00   1.1906186e-05   1.9413653e-06   1.1891249e-05   7.0853875e-06   1.0149863e-05   7.0512804e-06
   1.1000000e+01   2.0131236e+01   1.7358841e+01   1.0931248e+01   1.2213014e-05   1.1931007e-05   1.2227288e-05   7.4283393e-06   6.6860850e-06   7.5994340e-06
   1.2000000e+01   2.3284283e+01   1.9845234e+01   1.2173168e+01   2.8261225e-06   1.2052438e-05   1.2283430e-05   6.3864446e-06   7.1655673e-06   7.3492362e-06
   1.3000000e+01   2.6459140e+01   2.2277338e+01   1.3649683e+01   2.7225163e-06   2.1121130e-06   2.1015179e-06   4.9818698e-06   5.6230431e-06   5.7224436e-06
   1.4000000e+01   2.9818127e+01   2.4908498e+01   1.4945945e+01   3.1813680e-06   3.1200279e-06   3.0778142e-06   5.1665181e-06   4.5860970e-06   4.6721839e-06
   1.5000000e+01   3.3198837e+01   2.7615664e+01   1.6344775e+01   3.1934507e-06   2.9243014e-06   2.9835165e-06   5.2349556e-06   4.9253615e-06   4.8646085e-06
   1.6000000e+01   3.6547802e+01   3.0334569e+01   1.7750085e+01   3.1938611e-06   3.2355069e-06   3.2723063e-06   5.2837852e-06   5.1172236e-06   5.1451173e-06
   1.7000000e+01   3.9886904e+01   3.2940657e+01   1.9164789e+01   3.0262065e-06   2.7325068e-06   3.3795207e-06   5.3635378e-06   5.1795861e-06   5.2826097e-06
   1.8000000e+01   4.3235182e+01   3.5550584e+01   2.0561607e+01   3.0714806e-06   3.1453410e-06   3.3240794e-06   5.4436067e-06   5.3089991e-06   5.2482532e-06
   1.9000000e+01   4.6557094e+01   3.8240225e+01   2.1983008e+01   2.7605801e-06   2.9874749e-06   3.1786433e-06   5.4484848e-06   5.3030319e-06   5.3187653e-06
   2.0000000e+01   4.9888778e+01   4.0882148e+01   2.3383572e+01   3.1820284e-06   3.0592622e-06   3.2177879e-06   5.5209526e-06   5.3622115e-06   5.3254176e-06


==> box/dat/cme20_conv_rho4.dat <==
   1.0000000e+00   4.7588000e-01   1.0624620e+00   4.3737700e-01   5.0402400e-01   3.7863200e-01   7.1184466e-01   1.2301843e-02   6.9336571e-01   6.9119337e-01   5.9880066e-02   5.0227324e-01   6.6113618e-01   5.0638730e-01   5.0460452e-01   2.8949036e-01
   2.0000000e+00   3.7461880e+00   8.1811620e+00   1.1177820e+00   1.1759550e+00   9.0345200e-01   6.1125008e-02   9.0015567e-03   1.6424837e-01   3.9868802e-03   2.2394059e-03   2.3549165e-01   6.5131082e-01   2.2089268e-01   1.6776561e-01   1.1064043e-01
   3.0000000e+00   7.6378450e+00   1.4267506e+01   2.2791120e+00   1.9742360e+00   1.9262310e+00   2.2501022e-01   7.4457438e-03   1.3677348e-03   1.2963383e-03   2.2196470e-03   1.9943124e-01   6.3119057e-01   5.5571870e-02   3.7735865e-02   7.8688524e-03
   4.0000000e+00   1.1300853e+01   2.2103686e+01   3.4746810e+00   2.8699470e+00   3.1979190e+00   2.5236784e-01   5.6268488e-03   4.2164450e-04   8.9266816e-04   4.8595969e-05   1.9764080e-01   5.6477986e-01   1.0657534e-02   1.0364888e-02   1.4184453e-03
   5.0000000e+00   1.4286807e+01   3.0777932e+01   4.8397180e+00   3.8913450e+00   4.8737210e+00   2.5815932e-01   4.3786648e-03   2.1275813e-04   2.2681954e-04   1.1151448e-04   1.9754499e-01   5.0452508e-01   3.0009673e-03   2.9806696e-03   3.0434653e-04
   6.0000000e+00   1.6862031e+01   3.8924426e+01   6.5187660e+00   5.0591960e+00   6.6448260e+00   2.5948333e-01   3.9482755e-03   7.8079420e-05   3.7383532e-05   5.9922897e-06   1.9754009e-01   4.6192739e-01   7.5096455e-04   7.4932999e-04   1.7017753e-04
   7.0000000e+00   1.9300242e+01   4.8942019e+01   8.5345660e+00   6.3622650e+00   8.6741660e+00   2.5979242e-01   3.2010443e-03   1.1527982e-05   2.6073794e-05   3.8201689e-06   1.9753992e-01   4.0896602e-01   1.7471825e-04   1.7492678e-04   5.8373972e-05
   8.0000000e+00   2.1735748e+01   5.9881416e+01   1.0957324e+01   7.7070330e+00   1.0950835e+01   2.5986498e-01   2.2210601e-03   3.5830599e-06   4.6972725e-06   4.0841956e-06   1.9753993e-01   3.1668725e-01   3.9374242e-05   4.0405246e-05   4.1540999e-05
   9.0000000e+00   2.3882340e+01   6.9886150e+01   1.3656941e+01   9.0605750e+00   1.3322897e+01   2.5988200e-01   1.8656808e-03   2.0810806e-06   3.0624074e-06   2.9288397e-06   1.9753994e-01   2.6106232e-01   1.0866179e-05   1.1712292e-05   3.6734444e-05
   1.0000000e+01   2.5550165e+01   7.8604462e+01   1.6542128e+01   1.0405827e+01   1.5774179e+01   2.5988603e-01   1.7518212e-03   3.2363475e-06   3.0257503e-06   2.1131232e-06   1.9753995e-01   2.3252107e-01   5.8293267e-06   6.8747816e-06   3.4397811e-05
   1.1000000e+01   2.7083605e+01   8.5714752e+01   1.9679183e+01   1.1808555e+01   1.8235478e+01   2.5988696e-01   1.7250946e-03   2.0234633e-06   2.4322685e-06   2.4253972e-06   1.9753995e-01   2.1911627e-01   5.5549287e-06   6.1366016e-06   3.4430739e-05
   1.2000000e+01   2.8622980e+01   9.1218778e+01   2.2967232e+01   1.3246647e+01   2.0642450e+01   2.5988709e-01   1.7196281e-03   5.8168376e-07   6.7364781e-07   2.0885266e-06   1.9753995e-01   2.1425464e-01   5.1312139e-06   5.6245532e-06   3.4434796e-05
   1.3000000e+01   3.0207403e+01   9.6613716e+01   2.6515768e+01   1.4748712e+01   2.3055446e+01   2.5988708e-01   1.7175536e-03   4.9784537e-07   7.5683169e-07   1.9714428e-06   1.9753995e-01   2.1256947e-01   4.8338657e-06   5.3467479e-06   3.4436965e-05
   1.4000000e+01   3.1770980e+01   1.0178767e+02   3.0001100e+01   1.6283047e+01   2.5455277e+01   2.5988709e-01   1.7163207e-03   6.1204149e-07   9.2129677e-07   2.0489951e-06   1.9753995e-01   2.1225614e-01   4.8450929e-06   5.1113514e-06   3.4437591e-05
   1.5000000e+01   3.3299632e+01   1.0713858e+02   3.3599293e+01   1.7758581e+01   2.7846905e+01   2.5988708e-01   1.7111900e-03   7.1092706e-07   1.0891976e-06   1.9477883e-06   1.9753995e-01   2.0966343e-01   4.7939400e-06   5.1632682e-06   3.4432334e-05
   1.6000000e+01   3.4833570e+01   1.1274198e+02   3.7225520e+01   1.9404124e+01   3.0235683e+01   2.5988708e-01   1.6955944e-03   7.6730253e-07   8.5039824e-07   1.9600273e-06   1.9753995e-01   2.0900161e-01   4.8423336e-06   5.0835558e-06   3.4430814e-05
   1.7000000e+01   3.6344549e+01   1.1884875e+02   4.0879385e+01   2.0957418e+01   3.2624425e+01   2.5988708e-01   1.6810220e-03   1.0021078e-06   1.0349859e-06   1.8890461e-06   1.9753995e-01   2.0863795e-01   4.9225384e-06   5.1467981e-06   3.4426022e-05
   1.8000000e+01   3.7844374e+01   1.2395209e+02   4.4744107e+01   2.2656685e+01   3.5006476e+01   2.5988708e-01   1.6798474e-03   9.0574991e-07   6.7918948e-07   1.9939727e-06   1.9753995e-01   2.0800101e-01   4.9420042e-06   5.1166704e-06   3.4423850e-05
   1.9000000e+01   3.9332820e+01   1.2870091e+02   4.8724685e+01   2.4215462e+01   3.7390636e+01   2.5988708e-01   1.6797296e-03   7.7576014e-07   9.3969249e-07   1.9279484e-06   1.9753995e-01   2.0793007e-01   4.9681744e-06   5.1545702e-06   3.4417847e-05
   2.0000000e+01   4.0892757e+01   1.3366576e+02   5.2408075e+01   2.5903070e+01   3.9770804e+01   2.5988708e-01   1.6796565e-03   1.0784553e-06   6.9106269e-07   1.9754045e-06   1.9753995e-01   2.0787520e-01   5.0186159e-06   5.1675287e-06   3.4413629e-05
   2.1000000e+01   4.2421052e+01   1.3869416e+02   5.6468322e+01   2.7478111e+01   4.2148148e+01   2.5988708e-01   1.6796551e-03   5.2748627e-07   9.6736348e-07   1.9087834e-06   1.9753995e-01   2.0787471e-01   4.9547222e-06   5.1870692e-06   3.4408641e-05
   2.2000000e+01   4.3910889e+01   1.4399734e+02   6.0237320e+01   2.9158951e+01   4.4612007e+01   2.5988709e-01   1.6793877e-03   6.8725900e-07   6.1423180e-07   1.8049895e-06   1.9753995e-01   2.0785890e-01   4.8857148e-06   5.1823654e-06   3.4404286e-05
   2.3000000e+01   4.5528507e+01   1.5082976e+02   6.3962837e+01   3.0735365e+01   4.7066092e+01   2.5988709e-01   1.6645818e-03   9.3183508e-07   9.9652144e-07   1.9254625e-06   1.9753995e-01   2.0658073e-01   4.9529315e-06   5.1718877e-06   3.4400390e-05
   2.4000000e+01   4.7107402e+01   1.6054820e+02   6.7856357e+01   3.2446324e+01   4.9552939e+01   2.5988708e-01   1.3851925e-03   1.2110497e-06   7.0308345e-07   1.9022178e-06   1.9753995e-01   1.8173751e-01   5.0323738e-06   5.0275199e-06   3.4393973e-05
   2.5000000e+01   4.8713806e+01   1.7296622e+02   7.2141319e+01   3.4010862e+01   5.1951456e+01   2.5988712e-01   9.2382132e-04   5.9449908e-07   1.0329315e-06   1.8808551e-06   1.9753995e-01   1.4056831e-01   4.9096492e-06   5.2221274e-06   3.4389440e-05


==> box/dat/cme20_conv_symm_rho4.dat <==
    iter            t_dmrg        t_dmrg_s        t_amen          t_amen_s         t_alsx          t_alsx_s      r_dmrg            r_dmrg_s       r_amen          r_amen_s        r_alsx           r_alsx_s         e_dmrg         e_dmrg_s        e_amen         e_amen_s        e_alsx          e_alsx_s
1.0000000e+00   4.5804700e-01   1.1297410e+00   4.2663800e-01   9.5611000e-01   5.3231900e-01   1.0379030e+00   6.9660427e-01   3.1709010e-02   7.0354491e-01   1.4709329e-01   1.4807555e-01   1.1614160e-01   5.0017585e-01   6.7459226e-01   5.0354160e-01   2.3466580e+00   2.4161240e-01   1.5004352e+00
2.0000000e+00   2.8369970e+00   3.6038640e+00   1.0326740e+00   9.7431400e+00   1.0907710e+00   7.1570000e+00   6.0388683e-01   2.6539160e-02   8.2926507e-03   1.9422509e-02   6.4050808e-03   1.7789704e-02   4.7013189e-01   6.7992648e-01   1.6157544e-01   5.8450878e-01   1.0821734e-01   5.6138163e-01
3.0000000e+00   5.0266760e+00   6.1522430e+00   1.8852900e+00   4.4004930e+01   1.7592640e+00   3.6816965e+01   5.8473988e-01   2.6538452e-02   2.6705334e-03   8.2849589e-03   2.6093801e-03   6.8208138e-03   4.6845708e-01   6.7999372e-01   3.7165739e-02   3.8535469e-01   3.1716082e-02   3.4346886e-01
4.0000000e+00   6.9072520e+00   8.6018420e+00   3.0022230e+00   9.4994129e+01   3.3043870e+00   1.2773945e+02   5.8002442e-01   2.6538355e-02   1.0677119e-03   5.1870341e-03   3.0095721e-04   2.3648253e-03   4.6821439e-01   6.8001597e-01   1.0309166e-02   2.8109658e-01   3.2215646e-03   1.5872217e-01
5.0000000e+00   8.5650500e+00   1.1029125e+01   4.4435840e+00   2.1454486e+02   5.0310690e+00   3.0091801e+02   5.7885938e-01   2.6538276e-02   4.0776913e-04   3.4253830e-03   3.5284300e-05   1.0112910e-03   4.6816438e-01   6.8002328e-01   2.9472262e-03   2.0368549e-01   3.6203706e-04   6.5097861e-02
6.0000000e+00   1.0069149e+01   1.3512882e+01   6.3023710e+00   4.1421575e+02   6.8961010e+00   6.1746811e+02   5.7857140e-01   1.6817773e-02   1.1838615e-04   2.2760972e-03   3.8001450e-05   2.4006837e-04   4.6815261e-01   5.8287776e-01   7.4066298e-04   1.3047533e-01   1.3910619e-04   1.4170610e-02
7.0000000e+00   1.1476268e+01   1.6661049e+01   8.5468870e+00   7.2822321e+02   9.0142120e+00   1.1649348e+03   5.7850012e-01   1.1667056e-02   3.0263399e-05   1.6730413e-03   4.9442437e-06   7.8074799e-05   4.6814975e-01   4.6197047e-01   1.7230024e-04   9.0157517e-02   4.4205286e-05   1.0422844e-03
8.0000000e+00   1.2824318e+01   2.2464947e+01   1.1126122e+01   1.1966349e+03   1.1705308e+01   1.6561145e+03   5.7848261e-01   1.0774353e-02   8.8671022e-06   8.0540001e-04   9.2625254e-06   5.0628762e-05   4.6814905e-01   4.1427415e-01   4.6637823e-05   4.3542628e-02   2.1958752e-05   6.5820921e-04
9.0000000e+00   1.4090041e+01   3.8980859e+01   1.3969438e+01   1.8483648e+03   1.4590423e+01   2.1013135e+03   5.7847829e-01   1.0581669e-02   1.7328437e-06   2.8871386e-04   2.0361662e-06   2.4949983e-05   4.6814888e-01   4.0210170e-01   1.0276020e-05   7.8767679e-03   1.6637366e-05   2.5206520e-04
1.0000000e+01   1.5230562e+01   8.4753193e+01   1.7002534e+01   2.5952745e+03   1.7477679e+01   2.4809355e+03   5.7847723e-01   5.9930773e-03   1.1906186e-05   2.4732599e-04   1.8246267e-06   2.0053162e-05   4.6814884e-01   3.1425751e-01   7.0853875e-06   4.4739393e-03   1.4486923e-05   1.8477754e-04
1.1000000e+01   1.6388608e+01   1.9030494e+02   2.0131236e+01   3.5452580e+03   2.0328607e+01   2.7850080e+03   5.7847706e-01   4.7679719e-03   1.2213014e-05   1.5958035e-04   1.7394131e-06   1.6986940e-05   4.6814884e-01   2.3668487e-01   7.4283393e-06   2.9149148e-03   1.3901531e-05   1.6999860e-04
1.2000000e+01   1.7529869e+01   3.1362743e+02   2.3284283e+01   4.5593002e+03   2.3220564e+01   3.1369669e+03   5.7847704e-01   3.0404383e-03   2.8261225e-06   8.8248100e-05   2.0968480e-06   9.3179252e-06   4.6814884e-01   1.7948203e-01   6.3864446e-06   1.1793877e-03   1.3968068e-05   1.0136627e-04
1.3000000e+01   1.8632883e+01   5.3274677e+02   2.6459140e+01   5.3923674e+03   2.6109353e+01   3.4530470e+03   5.7847703e-01   2.1030629e-03   2.7225163e-06   7.5344146e-05   1.9787335e-06   5.8102311e-06   4.6814884e-01   1.0844151e-01   4.9818698e-06   8.9464487e-04   1.3945875e-05   5.3883851e-05
1.4000000e+01   1.9763221e+01   6.2305808e+02   2.9818127e+01   6.1086558e+03   2.8851191e+01   3.7312043e+03   5.7847702e-01   1.3118945e-03   3.1813680e-06   5.2650790e-05   2.0267331e-06   5.4739525e-06   4.6814884e-01   7.5416256e-02   5.1665181e-06   6.7636277e-04   1.3940097e-05   4.4237097e-05
1.5000000e+01   2.0877363e+01   8.5283683e+02   3.3198837e+01   6.7512817e+03   3.1685468e+01   3.9802166e+03   5.7847701e-01   7.8209315e-04   3.1934507e-06   3.3532848e-05   2.1161952e-06   5.3140747e-06   4.6814884e-01   2.5498455e-02   5.2349556e-06   3.9997952e-04   1.3930785e-05   4.3029858e-05
1.6000000e+01   2.2001210e+01   9.1372479e+02   3.6547802e+01   7.2907901e+03   3.4588135e+01   4.2287041e+03   5.7847701e-01   4.9608953e-04   3.1938611e-06   2.8125054e-05   2.1031310e-06   5.0945815e-06   4.6814884e-01   1.7514166e-02   5.2837852e-06   2.9824681e-04   1.3915767e-05   4.0772591e-05
1.7000000e+01   2.3110420e+01   1.1155232e+03   3.9886904e+01   7.7778108e+03   3.7358821e+01   4.4774967e+03   5.7847701e-01   2.5855572e-04   3.0262065e-06   2.4764825e-05   2.1520617e-06   4.9985813e-06   4.6814884e-01   4.0471267e-03   5.3635378e-06   2.6184676e-04   1.3904306e-05   4.0105422e-05
1.8000000e+01   2.4212308e+01   1.1576885e+03   4.3235182e+01   8.2361747e+03   4.0140984e+01   4.7231818e+03   5.7847701e-01   1.8480519e-04   3.0714806e-06   2.3847784e-05   1.9513536e-06   4.9510229e-06   4.6814884e-01   2.8178330e-03   5.4436067e-06   2.5235762e-04   1.3877105e-05   3.9491107e-05
1.9000000e+01   2.5320979e+01   1.2352803e+03   4.6557094e+01   8.7086950e+03   4.2845590e+01   4.9700803e+03   5.7847701e-01   1.4263545e-04   2.7605801e-06   2.3351495e-05   2.1224532e-06   4.9112808e-06   4.6814884e-01   1.6436116e-03   5.4484848e-06   2.4202823e-04   1.3875785e-05   3.9015513e-05
2.0000000e+01   2.6399326e+01   1.2788260e+03   4.9888778e+01   9.1679155e+03   4.5652030e+01   5.2191020e+03   5.7847701e-01   1.0086994e-04   3.1820284e-06   2.2854965e-05   2.0660988e-06   4.8853009e-06   4.6814884e-01   1.0906455e-03   5.5209526e-06   2.3057538e-04   1.3859749e-05   3.8712505e-05


==> box/dat/cme20_dmrg_d.dat <==
        dim           resid            time
   2.0000000e+00   3.1211079e-06   1.3131801e+01
   3.0000000e+00   7.7533947e-06   1.9540555e+01
   4.0000000e+00   1.7227823e-05   2.1560067e+01
   5.0000000e+00   2.6381877e-05   2.2606611e+01
   6.0000000e+00   2.7690062e-05   2.8581539e+01
   7.0000000e+00   1.1179128e-04   3.0569464e+01
   8.0000000e+00   4.6716100e-04   2.2945462e+01
   9.0000000e+00   1.9753994e-01   1.2412151e+01
   1.0000000e+01   1.9753994e-01   1.2496352e+01
   1.1000000e+01   1.9753994e-01   1.2302443e+01
   1.2000000e+01   1.9753994e-01   1.2446094e+01
   1.3000000e+01   1.9753996e-01   1.3040941e+01
   1.4000000e+01   1.9753994e-01   1.3168109e+01
   1.5000000e+01   1.9753994e-01   1.3216255e+01
   1.6000000e+01   1.9753994e-01   1.4258651e+01
   1.7000000e+01   1.9753994e-01   1.4211519e+01
   1.8000000e+01   1.9753994e-01   1.4212351e+01
   1.9000000e+01   1.9753994e-01   1.4845724e+01
   2.0000000e+01   1.9753994e-01   1.4659807e+01


==> box/dat/cme20_rho.dat <==
	rho		t_svd		t_als		r_svd		r_als		e_svd		e_als		s_svd		s_als
   1.0000000e+00   3.0141309e+01   1.9044090e+01   1.2554640e-06   1.6466925e-06   2.9988205e-05   3.4657712e-05   2.6000000e+01   2.5000000e+01
   2.0000000e+00   1.9742100e+01   9.9000420e+00   7.8949171e-07   3.0597274e-06   1.6704709e-05   3.4327871e-05   1.5000000e+01   1.3000000e+01
   3.0000000e+00   2.0566031e+01   1.2353533e+01   7.6787165e-07   5.6987029e-07   5.6959444e-06   7.5261201e-06   1.3000000e+01   1.3000000e+01
   4.0000000e+00   2.5877404e+01   1.4433201e+01   4.9784537e-07   6.3933423e-07   4.8338657e-06   5.6435736e-06   1.3000000e+01   1.3000000e+01
   5.0000000e+00   3.0453618e+01   1.6514759e+01   5.6023197e-07   8.1496471e-07   4.3085686e-06   4.9756582e-06   1.3000000e+01   1.3000000e+01
   6.0000000e+00   3.4582607e+01   1.7276210e+01   7.0186150e-07   1.1090573e-06   4.3571291e-06   4.7249264e-06   1.3000000e+01   1.2000000e+01
   7.0000000e+00   3.4774103e+01   1.6499418e+01   6.4999938e-07   2.2602384e-06   3.7882428e-06   4.2778842e-06   1.2000000e+01   1.1000000e+01
   8.0000000e+00   4.0515883e+01   1.8878086e+01   7.8936147e-07   1.7847026e-06   3.6402299e-06   4.2637881e-06   1.2000000e+01   1.1000000e+01


==> box/dat/cme20_stop_amen_rho4.dat <==
       iter             resid            error             time 
   1.0000000e+01   1.1906186e-05     7.0853875e-06   1.7002534e+01   
   1.1000000e+01   1.1931007e-05     6.6860850e-06   1.7358841e+01   
   1.0000000e+01   1.1891249e-05     7.0512804e-06   9.6218620e+00   
   9.0000000e+00   2.0361662e-06     1.6637366e-05   1.4590423e+01   


==> box/dat/cme20_stop_rho4.dat <==
   1.0000000e+01   2.5988603e-01   1.2000000e+01   1.7196281e-03   1.3000000e+01   4.9784537e-07   1.3000000e+01   7.5683169e-07   7.0000000e+00   3.8201689e-06   1.0000000e+01   1.9753995e-01   1.2000000e+01   2.1425464e-01   1.3000000e+01   4.8338657e-06   1.3000000e+01   5.3467479e-06   7.0000000e+00   5.8373972e-05   2.5550165e+01   2.5988603e-01   9.1218778e+01   1.7196281e-03   2.6515768e+01   4.9784537e-07   1.4748712e+01   7.5683169e-07   8.6741660e+00   3.8201689e-06   2.5550165e+01   1.9753995e-01   9.1218778e+01   2.1425464e-01   2.6515768e+01   4.8338657e-06   1.4748712e+01   5.3467479e-06   8.6741660e+00   5.8373972e-05


==> box/dat/cme20_stop_symm_rho4.dat <==
    iter            resid          error           time
9.0000000e+00   5.7847829e-01  4.6814888e-01   1.4090041e+01 
2.0000000e+01   1.0086994e-04  1.0906455e-03   1.2788260e+03 
1.0000000e+01   1.1906186e-05  7.0853875e-06   1.7002534e+01 
2.0000000e+01   2.2854965e-05  2.3057538e-04   9.1679155e+03 
9.0000000e+00   2.0361662e-06  1.6637366e-05   1.4590423e+01 
1.4000000e+01   5.4739525e-06  4.4237097e-05   3.7312043e+03 


==> box/dat/conv_lp16_alsx.dat <==
   6.2500000e-02   2.3129000e-02   6.1917427e-04
   1.2500000e-01   3.4361000e-02   6.1151394e-04
   1.8750000e-01   4.5382000e-02   6.0273994e-04
   2.5000000e-01   5.6768000e-02   5.9243813e-04
   3.1250000e-01   6.8656000e-02   5.8219461e-04
   3.7500000e-01   8.0311000e-02   5.7072118e-04
   4.3750000e-01   9.2461000e-02   5.5771834e-04
   5.0000000e-01   1.0506800e-01   5.4264293e-04
   5.6250000e-01   1.1770300e-01   5.2537682e-04
   6.2500000e-01   1.3112100e-01   5.0514373e-04
   6.8750000e-01   1.4459700e-01   4.8086824e-04
   7.5000000e-01   1.5896600e-01   4.5132439e-04
   8.1250000e-01   1.7372100e-01   4.1104486e-04
   8.7500000e-01   1.8850200e-01   3.6283954e-04
   9.3750000e-01   2.0480400e-01   2.8594863e-04
   1.0000000e+00   2.1007500e-01   1.6354540e-04
   1.0625000e+00   3.2584200e-01   1.2144274e-04
   1.1250000e+00   4.1084200e-01   1.1350443e-04
   1.1875000e+00   4.9833900e-01   1.0553412e-04
   1.2500000e+00   5.8599400e-01   9.7646702e-05
   1.3125000e+00   6.7482700e-01   8.9700243e-05
   1.3750000e+00   7.6506500e-01   8.1802027e-05
   1.4375000e+00   8.5532000e-01   7.3832965e-05
   1.5000000e+00   9.4764800e-01   6.6020275e-05
   1.5625000e+00   1.0396350e+00   5.8128170e-05
   1.6250000e+00   1.1316860e+00   5.0340768e-05
   1.6875000e+00   1.2252360e+00   4.2697173e-05
   1.7500000e+00   1.3200620e+00   3.4803492e-05
   1.8125000e+00   1.4136350e+00   2.4476048e-05
   1.8750000e+00   1.5065390e+00   1.6262210e-05
   1.9375000e+00   1.5968420e+00   9.4261665e-06
   2.0000000e+00   1.6380330e+00   1.4955410e-06
   2.0625000e+00   1.8486070e+00   1.2969810e-06
   2.1250000e+00   2.0464990e+00   1.2019592e-06
   2.1875000e+00   2.2441410e+00   1.1064677e-06
   2.2500000e+00   2.4417440e+00   1.0111305e-06
   2.3125000e+00   2.6365020e+00   9.1838847e-07
   2.3750000e+00   2.8326900e+00   8.2999278e-07
   2.4375000e+00   3.0244970e+00   7.4840042e-07
   2.5000000e+00   3.2133800e+00   6.7297765e-07
   2.5625000e+00   3.4039290e+00   6.0442471e-07
   2.6250000e+00   3.5908150e+00   5.4050597e-07
   2.6875000e+00   3.7743860e+00   4.7794068e-07
   2.7500000e+00   3.9544110e+00   4.1375741e-07
   2.8125000e+00   4.1363150e+00   3.4843519e-07
   2.8750000e+00   4.3052170e+00   2.5344409e-07
   2.9375000e+00   4.4575480e+00   2.8432624e-08
   3.0000000e+00   4.4631990e+00   5.2523104e-09
   3.0625000e+00   4.6983190e+00   1.7615210e-08
   3.1250000e+00   4.7371750e+00   1.7266741e-08
   3.1875000e+00   4.7758760e+00   1.6722352e-08
   3.2500000e+00   4.8147710e+00   1.5981787e-08
   3.3125000e+00   4.8504260e+00   1.5138395e-08
   3.3750000e+00   4.8835380e+00   1.4228004e-08
   3.4375000e+00   4.9138200e+00   1.3292576e-08
   3.5000000e+00   4.9444670e+00   1.2287962e-08
   3.5625000e+00   4.9748980e+00   1.1199923e-08
   3.6250000e+00   5.0053750e+00   1.0038111e-08
   3.6875000e+00   5.0332720e+00   8.8112292e-09
   3.7500000e+00   5.0611580e+00   7.4939988e-09
   3.8125000e+00   5.0866750e+00   6.1399494e-09
   3.8750000e+00   5.1123250e+00   4.8761041e-09
   3.9375000e+00   5.1401540e+00   3.4218350e-09
   4.0000000e+00   5.1437870e+00   3.4136241e-09
   4.0625000e+00   5.3794170e+00   1.6461309e-08
   4.1250000e+00   5.4039860e+00   1.6194525e-08
   4.1875000e+00   5.4300040e+00   1.5709301e-08
   4.2500000e+00   5.4556720e+00   1.5035341e-08
   4.3125000e+00   5.4834960e+00   1.4251050e-08
   4.3750000e+00   5.5113730e+00   1.3392400e-08
   4.4375000e+00   5.5393850e+00   1.2505602e-08
   4.5000000e+00   5.5674420e+00   1.1579271e-08
   4.5625000e+00   5.5954840e+00   1.0576741e-08
   4.6250000e+00   5.6234940e+00   9.4826144e-09
   4.6875000e+00   5.6517140e+00   8.3112522e-09
   4.7500000e+00   5.6773890e+00   7.1346281e-09
   4.8125000e+00   5.7030380e+00   5.9203040e-09
   4.8750000e+00   5.7286690e+00   4.7566134e-09
   4.9375000e+00   5.7540390e+00   3.4578914e-09
   5.0000000e+00   5.7576120e+00   3.4505314e-09


==> box/dat/conv_lp16_amrals.dat <==
   6.2500000e-02   1.4185000e-02   7.2844229e-04
   1.2500000e-01   4.3620000e-02   7.2305126e-04
   1.8750000e-01   7.3124000e-02   7.1707747e-04
   2.5000000e-01   1.0316400e-01   7.1041754e-04
   3.1250000e-01   1.3378300e-01   7.0293557e-04
   3.7500000e-01   1.6373000e-01   6.9445484e-04
   4.3750000e-01   1.9368500e-01   6.8475061e-04
   5.0000000e-01   2.2555600e-01   6.7353427e-04
   5.6250000e-01   2.5559200e-01   6.6039007e-04
   6.2500000e-01   2.8567100e-01   6.4472887e-04
   6.8750000e-01   3.1575300e-01   6.2570003e-04
   7.5000000e-01   3.4631200e-01   6.0198328e-04
   8.1250000e-01   3.7635600e-01   5.7151984e-04
   8.7500000e-01   4.0854200e-01   5.3056614e-04
   9.3750000e-01   4.3847900e-01   4.7170165e-04
   1.0000000e+00   4.5893400e-01   3.7670031e-04
   1.0625000e+00   5.0228400e-01   3.0167309e-04
   1.1250000e+00   5.6080000e-01   2.9196898e-04
   1.1875000e+00   6.1991500e-01   2.8274232e-04
   1.2500000e+00   6.8067200e-01   2.5639650e-04
   1.3125000e+00   7.4654100e-01   2.4581682e-04
   1.3750000e+00   8.2039600e-01   2.3236389e-04
   1.4375000e+00   8.9395500e-01   2.1845121e-04
   1.5000000e+00   9.7871200e-01   2.0245684e-04
   1.5625000e+00   1.0535820e+00   1.8293805e-04
   1.6250000e+00   1.1287640e+00   1.6781068e-04
   1.6875000e+00   1.2115150e+00   1.4898205e-04
   1.7500000e+00   1.2962380e+00   1.1830049e-04
   1.8125000e+00   1.3901520e+00   1.0286959e-04
   1.8750000e+00   1.4823270e+00   6.8380927e-05
   1.9375000e+00   1.5754780e+00   2.9654226e-05
   2.0000000e+00   1.5861310e+00   2.4174365e-05
   2.0625000e+00   1.6361890e+00   2.2400545e-05
   2.1250000e+00   1.8038370e+00   2.0610163e-05
   2.1875000e+00   1.9724190e+00   1.8024773e-05
   2.2500000e+00   2.1414950e+00   1.5746067e-05
   2.3125000e+00   2.3429630e+00   1.4366090e-05
   2.3750000e+00   2.5426430e+00   1.2985637e-05
   2.4375000e+00   2.7046140e+00   1.0945379e-05
   2.5000000e+00   2.8686110e+00   8.8045857e-06
   2.5625000e+00   3.0377260e+00   6.7859096e-06
   2.6250000e+00   3.2024380e+00   4.5459665e-06
   2.6875000e+00   3.3832480e+00   2.6310511e-06
   2.7500000e+00   3.5509400e+00   1.9022408e-06
   2.8125000e+00   3.7291530e+00   1.2292272e-06
   2.8750000e+00   3.9144350e+00   6.6609400e-07
   2.9375000e+00   4.0886480e+00   1.6759436e-07
   3.0000000e+00   4.0955560e+00   1.6104995e-07
   3.0625000e+00   4.1561340e+00   1.3910142e-07
   3.1250000e+00   4.2607950e+00   1.2060385e-07
   3.1875000e+00   4.3711620e+00   1.0078875e-07
   3.2500000e+00   4.4676290e+00   8.8902131e-08
   3.3125000e+00   4.5631550e+00   7.6875558e-08
   3.3750000e+00   4.6460530e+00   6.9319169e-08
   3.4375000e+00   4.7255160e+00   6.2876159e-08
   3.5000000e+00   4.8056310e+00   5.6405162e-08
   3.5625000e+00   4.8855450e+00   4.9704915e-08
   3.6250000e+00   4.9691070e+00   3.9725641e-08
   3.6875000e+00   5.0571220e+00   1.4609196e-08
   3.7500000e+00   5.1070560e+00   1.3534329e-08
   3.8125000e+00   5.1544320e+00   1.2289783e-08
   3.8750000e+00   5.1992640e+00   1.0891747e-08
   3.9375000e+00   5.2381270e+00   9.2218119e-09
   4.0000000e+00   5.2429230e+00   7.5117759e-09
   4.0625000e+00   5.3067080e+00   8.7239448e-09
   4.1250000e+00   5.3454350e+00   1.0062716e-08
   4.1875000e+00   5.3872080e+00   1.1430515e-08
   4.2500000e+00   5.4264240e+00   1.2488441e-08
   4.3125000e+00   5.4659810e+00   1.3374706e-08
   4.3750000e+00   5.5052500e+00   5.3819865e-09
   4.4375000e+00   5.5385280e+00   5.0535650e-09
   4.5000000e+00   5.5774470e+00   4.4320747e-09
   4.5625000e+00   5.6134970e+00   3.8536336e-09
   4.6250000e+00   5.6443970e+00   3.6533494e-09
   4.6875000e+00   5.6730360e+00   1.3031059e-08
   4.7500000e+00   5.7118980e+00   1.1812905e-08
   4.8125000e+00   5.7506150e+00   1.0382172e-08
   4.8750000e+00   5.7871970e+00   8.4926011e-09
   4.9375000e+00   5.8235580e+00   6.1580518e-09
   5.0000000e+00   5.8285490e+00   2.7962201e-09


==> box/dat/conv_lp16_amrsvd.dat <==
   6.2500000e-02   1.1697000e-02   7.2844229e-04
   1.2500000e-01   2.9252000e-02   7.2305025e-04
   1.8750000e-01   4.5649000e-02   7.1706855e-04
   2.5000000e-01   6.2062000e-02   7.1038657e-04
   3.1250000e-01   7.8485000e-02   7.0286297e-04
   3.7500000e-01   9.4832000e-02   6.9431431e-04
   4.3750000e-01   1.1110600e-01   6.8449747e-04
   5.0000000e-01   1.2751200e-01   6.7308303e-04
   5.6250000e-01   1.4370500e-01   6.5961222e-04
   6.2500000e-01   1.5995000e-01   6.4342436e-04
   6.8750000e-01   1.7613700e-01   6.2352822e-04
   7.5000000e-01   1.9230000e-01   5.9835789e-04
   8.1250000e-01   2.0848400e-01   5.6526018e-04
   8.7500000e-01   2.2484600e-01   5.1927691e-04
   9.3750000e-01   2.4116600e-01   4.4956538e-04
   1.0000000e+00   2.5101400e-01   3.2355385e-04
   1.0625000e+00   2.8723800e-01   2.8505030e-04
   1.1250000e+00   3.2946300e-01   2.7640579e-04
   1.1875000e+00   3.7239300e-01   2.7167714e-04
   1.2500000e+00   4.1856900e-01   2.5566723e-04
   1.3125000e+00   4.6554500e-01   2.4571059e-04
   1.3750000e+00   5.1675100e-01   2.1077186e-04
   1.4375000e+00   5.7478500e-01   1.9919829e-04
   1.5000000e+00   6.3693700e-01   1.7820392e-04
   1.5625000e+00   6.9375600e-01   1.5526242e-04
   1.6250000e+00   7.5132500e-01   1.3668444e-04
   1.6875000e+00   8.1095600e-01   1.2081548e-04
   1.7500000e+00   8.7349700e-01   9.7702665e-05
   1.8125000e+00   9.4046900e-01   7.9826124e-05
   1.8750000e+00   9.9967900e-01   5.9032312e-05
   1.9375000e+00   1.0660290e+00   2.9934558e-05
   2.0000000e+00   1.0768540e+00   2.2402056e-05
   2.0625000e+00   1.1535330e+00   2.0141210e-05
   2.1250000e+00   1.3540070e+00   1.8273414e-05
   2.1875000e+00   1.5269690e+00   1.6495134e-05
   2.2500000e+00   1.7097790e+00   1.4158255e-05
   2.3125000e+00   1.9067340e+00   1.1205319e-05
   2.3750000e+00   2.0921300e+00   9.7414279e-06
   2.4375000e+00   2.2793610e+00   8.0747454e-06
   2.5000000e+00   2.4638830e+00   6.7350766e-06
   2.5625000e+00   2.6390180e+00   5.5451819e-06
   2.6250000e+00   2.8045390e+00   4.5535102e-06
   2.6875000e+00   2.9912910e+00   3.5948186e-06
   2.7500000e+00   3.1557510e+00   2.6899748e-06
   2.8125000e+00   3.3387560e+00   1.8525416e-06
   2.8750000e+00   3.4888230e+00   1.2205905e-06
   2.9375000e+00   3.6465320e+00   2.6737023e-07
   3.0000000e+00   3.6547300e+00   2.4837857e-07
   3.0625000e+00   3.7679580e+00   1.9134062e-07
   3.1250000e+00   3.9044920e+00   1.4949201e-07
   3.1875000e+00   4.0481120e+00   8.2214885e-08
   3.2500000e+00   4.1511590e+00   6.2774694e-08
   3.3125000e+00   4.2408650e+00   5.1242157e-08
   3.3750000e+00   4.3267730e+00   3.6632021e-08
   3.4375000e+00   4.4090620e+00   2.9136978e-08
   3.5000000e+00   4.4839780e+00   2.3580359e-08
   3.5625000e+00   4.5518480e+00   2.0293227e-08
   3.6250000e+00   4.6160310e+00   1.7530696e-08
   3.6875000e+00   4.6769580e+00   1.5215352e-08
   3.7500000e+00   4.7360680e+00   1.3750146e-08
   3.8125000e+00   4.7871800e+00   1.1991409e-08
   3.8750000e+00   4.8421600e+00   1.0332504e-08
   3.9375000e+00   4.8880240e+00   8.6197041e-09
   4.0000000e+00   4.8925170e+00   6.6613219e-09
   4.0625000e+00   5.0179060e+00   7.9713001e-09
   4.1250000e+00   5.0579990e+00   9.4387326e-09
   4.1875000e+00   5.0976940e+00   1.0907454e-08
   4.2500000e+00   5.1375790e+00   1.2148915e-08
   4.3125000e+00   5.1803260e+00   1.3099274e-08
   4.3750000e+00   5.2230530e+00   4.0184046e-09
   4.4375000e+00   5.2579330e+00   3.8838129e-09
   4.5000000e+00   5.2902220e+00   3.7623415e-09
   4.5625000e+00   5.3249160e+00   3.6258524e-09
   4.6250000e+00   5.3571680e+00   3.4578698e-09
   4.6875000e+00   5.3891810e+00   1.2916704e-08
   4.7500000e+00   5.4295490e+00   1.1778958e-08
   4.8125000e+00   5.4696500e+00   1.0349293e-08
   4.8750000e+00   5.5078720e+00   8.4503144e-09
   4.9375000e+00   5.5458260e+00   6.0623169e-09
   5.0000000e+00   5.5508940e+00   2.5919816e-09


==> box/dat/conv_lp16_dmrg.dat <==
   6.6666667e-02   2.6380700e-01   7.2304914e-04
   1.3333333e-01   9.8335200e-01   7.1706347e-04
   2.0000000e-01   1.7418170e+00   7.1037128e-04
   2.6666667e-01   2.7699420e+00   7.0282555e-04
   3.3333333e-01   3.8257250e+00   6.9423295e-04
   4.0000000e-01   4.9881340e+00   6.8433324e-04
   4.6666667e-01   6.2147760e+00   6.7276615e-04
   5.3333333e-01   7.5729070e+00   6.5901594e-04
   6.0000000e-01   8.9577250e+00   6.4231251e-04
   6.6666667e-01   1.0770571e+01   6.2144270e-04
   7.3333333e-01   1.2789615e+01   5.9435381e-04
   8.0000000e-01   1.4940197e+01   5.5720594e-04
   8.6666667e-01   1.7362407e+01   5.0161865e-04
   9.3333333e-01   2.1212550e+01   4.0338862e-04
   1.0000000e+00   2.4797219e+01   4.1614035e-05
   1.0666667e+00   2.5826059e+01   4.1614029e-05
   1.1333333e+00   5.0557138e+01   4.1613878e-05
   1.2000000e+00   8.1637857e+01   4.1611288e-05
   1.2666667e+00   1.1946590e+02   4.1577467e-05
   1.3333333e+00   1.5991775e+02   4.1495001e-05
   1.4000000e+00   2.0268740e+02   4.1325966e-05
   1.4666667e+00   2.4120150e+02   4.0974851e-05
   1.5333333e+00   2.8475250e+02   4.0086265e-05
   1.6000000e+00   3.2916662e+02   3.8913785e-05
   1.6666667e+00   3.7340649e+02   3.7403645e-05
   1.7333333e+00   4.1772283e+02   3.5475431e-05
   1.8000000e+00   4.6176116e+02   3.2974962e-05
   1.8666667e+00   4.9833919e+02   2.9642348e-05
   1.9333333e+00   5.3487276e+02   2.1114383e-05
   2.0000000e+00   5.3936665e+02   9.5929969e-09
   2.0666667e+00   5.3975905e+02   9.3832863e-09
   2.1333333e+00   5.4464047e+02   9.3731817e-09
   2.2000000e+00   5.5018873e+02   9.3256865e-09
   2.2666667e+00   5.5648368e+02   9.2244103e-09
   2.3333333e+00   5.6364544e+02   9.0177837e-09
   2.4000000e+00   5.7130974e+02   8.6701180e-09
   2.4666667e+00   5.7999422e+02   8.1365259e-09
   2.5333333e+00   5.8869798e+02   7.4829210e-09
   2.6000000e+00   5.9740442e+02   6.7467130e-09
   2.6666667e+00   6.0553998e+02   6.2645788e-09
   2.7333333e+00   6.1367527e+02   5.7820200e-09
   2.8000000e+00   6.2132717e+02   5.3609944e-09
   2.8666667e+00   6.2894967e+02   4.9014242e-09
   2.9333333e+00   6.3404309e+02   4.7812082e-09
   3.0000000e+00   6.3450623e+02   2.3483420e-09
   3.0666667e+00   6.3463995e+02   2.3483028e-09
   3.1333333e+00   6.3922952e+02   2.3383212e-09
   3.2000000e+00   6.4382105e+02   2.3297336e-09
   3.2666667e+00   6.4712721e+02   2.3296847e-09
   3.3333333e+00   6.5169439e+02   2.3225730e-09
   3.4000000e+00   6.5497423e+02   2.3223738e-09
   3.4666667e+00   6.5953811e+02   2.3154648e-09
   3.5333333e+00   6.6282222e+02   2.3154076e-09
   3.6000000e+00   6.6609852e+02   2.3154529e-09
   3.6666667e+00   6.6937205e+02   2.3154417e-09
   3.7333333e+00   6.7265129e+02   2.3153088e-09
   3.8000000e+00   6.7593476e+02   2.3153744e-09
   3.8666667e+00   6.7921375e+02   2.3154014e-09
   3.9333333e+00   6.8380455e+02   2.3049186e-09
   4.0000000e+00   6.8395139e+02   2.3049224e-09
   4.0666667e+00   6.8409733e+02   2.3047350e-09
   4.1333333e+00   6.8737238e+02   2.3047760e-09
   4.2000000e+00   6.9065809e+02   2.3048581e-09
   4.2666667e+00   6.9395702e+02   2.3046649e-09
   4.3333333e+00   6.9724134e+02   2.3047462e-09
   4.4000000e+00   7.0052377e+02   2.3045945e-09
   4.4666667e+00   7.0381405e+02   2.3047660e-09
   4.5333333e+00   7.0709179e+02   2.3047058e-09
   4.6000000e+00   7.1037567e+02   2.3046550e-09
   4.6666667e+00   7.1366253e+02   2.3048754e-09
   4.7333333e+00   7.1694237e+02   2.3047603e-09
   4.8000000e+00   7.2022563e+02   2.3047693e-09
   4.8666667e+00   7.2351842e+02   2.3046939e-09
   4.9333333e+00   7.2681070e+02   2.3047650e-09
   5.0000000e+00   7.2694515e+02   2.3048216e-09


==> box/dat/conv_lp16_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.1400000e-04   0.0000000e+00
   2.0000000e+00   1.3920000e-03   0.0000000e+00
   3.0000000e+00   1.9960000e-03   0.0000000e+00
   4.0000000e+00   2.6450000e-03   0.0000000e+00
   5.0000000e+00   3.2700000e-03   0.0000000e+00
   6.0000000e+00   3.8550000e-03   0.0000000e+00
   7.0000000e+00   4.4450000e-03   0.0000000e+00
   8.0000000e+00   5.0220000e-03   0.0000000e+00
   9.0000000e+00   5.6070000e-03   0.0000000e+00
   1.0000000e+01   6.3110000e-03   0.0000000e+00


==> box/dat/conv_lp16_xalsv.dat <==
   6.2500000e-02   1.9712000e-02   6.1958000e-04
   1.2500000e-01   3.0573000e-02   6.1161618e-04
   1.8750000e-01   4.1458000e-02   6.0292525e-04
   2.5000000e-01   5.2369000e-02   5.9339162e-04
   3.1250000e-01   6.3037000e-02   5.8287242e-04
   3.7500000e-01   7.3807000e-02   5.7118867e-04
   4.3750000e-01   8.4753000e-02   5.5811243e-04
   5.0000000e-01   9.5459000e-02   5.4334803e-04
   5.6250000e-01   1.0613400e-01   5.2650326e-04
   6.2500000e-01   1.1690500e-01   5.0704367e-04
   6.8750000e-01   1.2790000e-01   4.8421607e-04
   7.5000000e-01   1.3871500e-01   4.5691205e-04
   8.1250000e-01   1.4948300e-01   4.2340185e-04
   8.7500000e-01   1.6041600e-01   3.8074627e-04
   9.3750000e-01   1.7111200e-01   3.2321372e-04
   1.0000000e+00   1.7388000e-01   2.3610664e-04
   1.0625000e+00   3.1013600e-01   1.8195857e-04
   1.1250000e+00   3.3617200e-01   1.7171038e-04
   1.1875000e+00   3.6214900e-01   1.6217181e-04
   1.2500000e+00   3.8858800e-01   1.5247723e-04
   1.3125000e+00   4.1538200e-01   1.4262559e-04
   1.3750000e+00   4.4240800e-01   1.3262287e-04
   1.4375000e+00   4.7011800e-01   1.2247877e-04
   1.5000000e+00   4.9795400e-01   1.1220676e-04
   1.5625000e+00   5.2623900e-01   1.0182469e-04
   1.6250000e+00   5.5475400e-01   9.1355367e-05
   1.6875000e+00   5.8334900e-01   8.0826883e-05
   1.7500000e+00   6.1207700e-01   7.0271565e-05
   1.8125000e+00   6.4094800e-01   5.9720846e-05
   1.8750000e+00   6.6958400e-01   4.9187490e-05
   1.9375000e+00   6.9905700e-01   3.3453529e-05
   2.0000000e+00   7.0906600e-01   2.7697919e-05
   2.0625000e+00   8.9362000e-01   2.1760545e-05
   2.1250000e+00   9.1796300e-01   2.0734498e-05
   2.1875000e+00   9.4311400e-01   1.9744184e-05
   2.2500000e+00   9.6876000e-01   1.8753063e-05
   2.3125000e+00   9.9592800e-01   1.7699212e-05
   2.3750000e+00   1.0242200e+00   1.6619127e-05
   2.4375000e+00   1.0523530e+00   1.5737246e-05
   2.5000000e+00   1.0785060e+00   1.5016452e-05
   2.5625000e+00   1.1038790e+00   1.4393225e-05
   2.6250000e+00   1.1278440e+00   1.3850990e-05
   2.6875000e+00   1.1509250e+00   1.3377176e-05
   2.7500000e+00   1.1733550e+00   1.2962479e-05
   2.8125000e+00   1.1951870e+00   1.2598059e-05
   2.8750000e+00   1.2174000e+00   1.2188208e-05
   2.9375000e+00   1.2371270e+00   1.1953531e-05
   3.0000000e+00   1.2472300e+00   1.1930448e-05
   3.0625000e+00   1.5838850e+00   1.0485764e-05
   3.1250000e+00   1.6026590e+00   1.0271938e-05
   3.1875000e+00   1.6221930e+00   1.0139707e-05
   3.2500000e+00   1.6424150e+00   9.9655389e-06
   3.3125000e+00   1.6634690e+00   9.7878970e-06
   3.3750000e+00   1.6868430e+00   9.6027341e-06
   3.4375000e+00   1.7108540e+00   9.3072247e-06
   3.5000000e+00   1.7352050e+00   8.8715078e-06
   3.5625000e+00   1.7595940e+00   8.3823391e-06
   3.6250000e+00   1.7831810e+00   7.8911624e-06
   3.6875000e+00   1.8063420e+00   7.4072174e-06
   3.7500000e+00   1.8292530e+00   6.9262223e-06
   3.8125000e+00   1.8524460e+00   6.4538579e-06
   3.8750000e+00   1.8761940e+00   6.0322533e-06
   3.9375000e+00   1.8964340e+00   5.9503855e-06
   4.0000000e+00   1.9061580e+00   5.9309518e-06
   4.0625000e+00   2.4956930e+00   5.3464398e-06
   4.1250000e+00   2.5127480e+00   5.2836114e-06
   4.1875000e+00   2.5289960e+00   5.2203827e-06
   4.2500000e+00   2.5467220e+00   5.1555845e-06
   4.3125000e+00   2.5648650e+00   5.0758611e-06
   4.3750000e+00   2.5825090e+00   5.0317090e-06
   4.4375000e+00   2.5986450e+00   5.0357767e-06
   4.5000000e+00   2.6136550e+00   5.0299091e-06
   4.5625000e+00   2.6279530e+00   5.0106205e-06
   4.6250000e+00   2.6415680e+00   4.9884199e-06
   4.6875000e+00   2.6544420e+00   4.9736586e-06
   4.7500000e+00   2.6672970e+00   4.9688458e-06
   4.8125000e+00   2.6797520e+00   4.9687756e-06
   4.8750000e+00   2.6921150e+00   4.9682703e-06
   4.9375000e+00   2.7037730e+00   4.9611361e-06
   5.0000000e+00   2.7135110e+00   4.9573486e-06


==> box/dat/conv_lp16_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0900000e-02   6.1958000e-04
   2.0000000e+00   7.0744000e-02   5.7413579e-04
   3.0000000e+00   1.2155300e-01   5.5258685e-04
   4.0000000e+00   1.8753600e-01   5.3865966e-04
   5.0000000e+00   3.4429200e-01   5.2642766e-04
   6.0000000e+00   6.5946600e-01   5.1721298e-04
   7.0000000e+00   1.2058730e+00   5.1214997e-04
   8.0000000e+00   2.0719370e+00   5.0852841e-04
   9.0000000e+00   3.2926620e+00   5.0566361e-04
   1.0000000e+01   4.9381600e+00   5.0278010e-04


==> box/dat/fp8.dat <==
	lambda		t_12		t_16		t_24		au_12		au_16		au_24		tau1_12		tau1_16		tau1_24		tau2_12		tau2_16		tau2_24		tau4_12		tau4_16		tau4_24
   1.2500000e-01   1.1218392e+03   1.7603468e+03   3.7792169e+03   7.3103203e-04   5.0711187e-04   5.9705495e-04   3.0289508e-03   8.2892612e-04   6.7036691e-04   2.0077118e-03   2.6547739e-04   1.8260890e-04   3.5748231e-03   7.5038474e-04   5.9413186e-04
   2.5000000e-01   6.3001184e+02   9.6184242e+02   1.9051701e+03   5.3158060e-04   4.5181830e-04   5.0895193e-04   3.1949195e-03   6.6544591e-04   3.9707894e-04   2.1467661e-03   3.8243750e-04   2.0579480e-04   3.5065238e-03   8.5098731e-04   3.5198757e-04
   5.0000000e-01   3.0493353e+02   5.3094932e+02   1.0760722e+03   1.7945311e-03   3.3900788e-04   4.0037440e-04   4.0155892e-03   1.9307611e-03   3.6088667e-04   2.1719577e-03   1.1036336e-03   1.9352320e-04   6.0359890e-03   1.6647701e-03   3.5399699e-04
   1.0000000e+00   2.2534042e+02   3.6902612e+02   9.4096382e+02   2.3887979e-03   1.7763022e-03   1.2572379e-03   4.4661456e-03   6.3043973e-03   4.4508044e-03   3.2850234e-03   3.0874720e-03   1.6600826e-03   7.4445435e-03   7.8790829e-03   5.2066670e-03


==> box/dat/fp8_tts.dat <==
	t		tau11		tau12		tau22
   5.0000000e-01   5.4876638e-01   1.0731838e+00   7.1743884e-02
   1.0000000e+00   1.2369075e+00   1.6920629e+00   1.2597489e-01
   1.5000000e+00   1.9441414e+00   2.0990205e+00   1.6090868e-01
   2.0000000e+00   2.6270725e+00   2.3871280e+00   1.7321030e-01
   2.5000000e+00   3.2626617e+00   2.5892393e+00   1.7669073e-01
   3.0000000e+00   3.8318729e+00   2.7324756e+00   1.7245681e-01
   3.5000000e+00   4.3259802e+00   2.8330835e+00   1.5785682e-01
   4.0000000e+00   4.7540050e+00   2.9026816e+00   1.4663091e-01
   4.5000000e+00   5.1039185e+00   2.9410024e+00   1.3539540e-01
   5.0000000e+00   5.3824545e+00   2.9593277e+00   1.1787374e-01
   5.5000000e+00   5.5936957e+00   2.9667611e+00   1.0249079e-01
   6.0000000e+00   5.7521066e+00   2.9634397e+00   8.9121806e-02
   6.5000000e+00   5.8631577e+00   2.9532055e+00   7.3970125e-02
   7.0000000e+00   5.9361359e+00   2.9371988e+00   6.1411449e-02
   7.5000000e+00   5.9823678e+00   2.9234161e+00   4.4965705e-02
   8.0000000e+00   6.0114795e+00   2.9081033e+00   3.4910402e-02
   8.5000000e+00   6.0261430e+00   2.8925289e+00   2.4558347e-02
   9.0000000e+00   6.0258639e+00   2.8736872e+00   1.6995400e-02
   9.5000000e+00   6.0199521e+00   2.8620829e+00   1.0024919e-02
   1.0000000e+01   6.0094320e+00   2.8518994e+00   9.9569201e-03
   1.0500000e+01   5.9839840e+00   2.8354595e+00   5.1725942e-04
   1.1000000e+01   5.9753819e+00   2.8293309e+00   6.1104235e-04
   1.1500000e+01   5.9584735e+00   2.8264834e+00  -4.0316380e-04
   1.2000000e+01   5.9444098e+00   2.8243458e+00  -2.2149621e-04
   1.2500000e+01   5.9328719e+00   2.8239208e+00  -2.1211188e-03
   1.3000000e+01   5.9248588e+00   2.8220991e+00  -3.1327096e-03
   1.3500000e+01   5.9161438e+00   2.8200661e+00  -2.8513960e-03
   1.4000000e+01   5.9081066e+00   2.8187020e+00  -3.0676054e-03
   1.4500000e+01   5.9019761e+00   2.8178096e+00  -2.7981624e-03
   1.5000000e+01   5.8981319e+00   2.8169588e+00  -2.2057631e-03
   1.5500000e+01   5.8943596e+00   2.8172199e+00  -1.9939234e-03
   1.6000000e+01   5.8923967e+00   2.8171417e+00  -1.7056954e-03
   1.6500000e+01   5.8910399e+00   2.8173758e+00  -1.1430794e-03
   1.7000000e+01   5.8898592e+00   2.8177318e+00  -6.3338126e-04
   1.7500000e+01   5.8889968e+00   2.8180101e+00  -5.9816728e-04
   1.8000000e+01   5.8889059e+00   2.8181618e+00  -5.5327773e-04
   1.8500000e+01   5.8886648e+00   2.8185930e+00  -2.6217878e-04
   1.9000000e+01   5.8885953e+00   2.8187722e+00  -2.9387325e-04
   1.9500000e+01   5.8888964e+00   2.8188670e+00  -2.2947884e-04
   2.0000000e+01   5.8892273e+00   2.8187054e+00  -4.4907552e-04

